The 3D Motorcycle Complex for Structured Volume Decomposition

The so-called motorcycle graph has been employed in recent years for various purposes in the context of structured and aligned block decomposition of 2D shapes and 2-manifold surfaces. Applications are in the fields of surface parametrization, spline space construction, semi-structured quad mesh generation, or geometry data compression. We describe a generalization of this motorcycle graph concept to the three-dimensional volumetric setting. Through careful extensions aware of topological intricacies of this higher-dimensional setting, we are able to guarantee important block decomposition properties also in this case. We describe algorithms for the construction of this 3D motorcycle complex on the basis of either hexahedral meshes or seamless volumetric parametrizations. Its utility is illustrated on examples in hexahedral mesh generation and volumetric T-spline construction.

==> images/plot/Example_2_MCG_HB.txt <==
0.25 2268
0.5 2576
0.75 3691
1 4504
1.25 5187
1.5 6075
1.75 7498
2 8497
2.25 9356
2.5 11019
2.75 11764
3 13403
3.25 13679
3.5 16456
3.75 17008
4 18593
4.25 20234
4.5 20801
4.75 21394
5 24139
5.25 24856
5.5 25700
5.75 26638
6 28790
6.25 29745
6.5 31230
6.75 32040
7 32738
7.25 34032
7.5 36032
7.75 36032
8 36032
8.25 36032
8.5 36032
8.75 36032
9 38888
9.25 40044
9.5 40494
9.75 41242
10 43010
10.25 44348
10.5 46748
10.75 47026
11 48496
11.25 48712
11.5 50084
11.75 50930
12 51591
12.25 52866
12.5 56138
12.75 57096
13 57571
13.25 58331
13.5 59360
13.75 59322
14 61317
14.25 61678
14.5 64996
14.75 64996
15 66476
15.25 66476
15.5 66036
15.75 74389
16 74269
16.25 74729
16.5 75549
16.75 75909
17 79070
17.25 80188
17.5 80902
17.75 82603
18 83847
18.25 83991
18.5 84789
18.75 85293
19 87138
19.25 87138
19.5 90952
19.75 92492
20 93114
20.25 94175
20.5 95099
20.75 95451
21 97528
21.25 96912
21.5 99244
21.75 99794
22 100444
22.25 104712
22.5 105144
22.75 107134
23 107525
23.25 109549
23.5 110653
23.75 112056
24 112056
24.25 112953
24.5 112971
24.75 114765
25 115317


==> images/plot/example_2_output_bc.txt <==
1.0000000000000002e-06 3253.0
8.000000000000001e-06 3253.0
2.6999999999999996e-05 3253.0
6.400000000000001e-05 3253.0
0.00012500000000000003 3253.0
0.00021600000000000005 3253.0
0.0003429999999999999 3253.0
0.0005120000000000001 3253.0
0.0007289999999999999 3253.0
0.0009999999999999998 3253.0
0.001331 3253.0
0.0017279999999999997 3253.0
0.002197 3253.0
0.0027440000000000008 3253.0
0.0033750000000000017 3253.0
0.004096000000000001 3253.0
0.004913000000000001 3253.0
0.005832000000000002 3253.0
0.0068590000000000005 3253.0
0.008000000000000002 3253.0
0.009261000000000002 3253.0
0.010648 3253.0
0.012167 3253.0
0.013824000000000003 3253.0
0.015625 3253.0
0.017576 3253.0
0.019683000000000003 3253.0
0.021952000000000006 3253.0
0.024389000000000008 3253.0
0.026999999999999996 3253.0
0.029790999999999998 3253.0
0.032768000000000005 3253.0
0.035937000000000004 3253.0
0.039304000000000006 3253.0
0.04287500000000001 3253.0
0.04665600000000002 3253.0
0.050653 3253.0
0.054872000000000004 3316.0
0.059319000000000004 3316.0
0.06400000000000002 3316.0
0.06892100000000001 3316.0
0.07408800000000001 3316.0
0.079507 3316.0
0.085184 3316.0
0.09112500000000001 3316.0
0.097336 3316.0
0.10382300000000001 3316.0
0.11059200000000002 3316.0
0.11764899999999999 3316.0
0.125 3316.0
0.13265100000000002 3316.0
0.140608 3316.0
0.148877 3316.0
0.15746400000000002 3316.0
0.16637500000000005 3316.0
0.17561600000000005 3316.0
0.18519300000000005 3316.0
0.19511200000000006 3316.0
0.20537899999999998 3316.0
0.21599999999999997 3316.0
0.226981 3316.0
0.23832799999999998 3316.0
0.250047 3379.0
0.26214400000000004 3379.0
0.274625 3379.0
0.28749600000000003 3379.0
0.30076300000000006 3379.0
0.31443200000000004 3379.0
0.3285090000000001 3379.0
0.3430000000000001 3379.0
0.3579110000000001 3379.0
0.37324799999999997 3379.0
0.38901699999999995 3379.0
0.405224 3379.0
0.421875 3379.0
0.43897600000000003 4424.0
0.456533 4424.0
0.47455200000000003 4424.0
0.49303900000000006 4424.0
0.5120000000000001 4424.0
0.531441 4424.0
0.5513680000000001 4424.0
0.5717870000000002 4424.0
0.5927040000000001 4424.0
0.6141249999999999 4424.0
0.636056 4424.0
0.658503 4424.0
0.681472 4504.0
0.7049690000000001 4504.0
0.7290000000000001 4504.0
0.7535710000000001 4504.0
0.778688 4504.0
0.8043570000000001 4504.0
0.8305840000000001 4504.0
0.8573750000000002 4504.0
0.8847360000000002 4504.0
0.912673 4504.0
0.9411919999999999 4504.0
0.970299 4504.0
1.0 4504.0
1.0303010000000001 4504.0
1.0612080000000002 4504.0
1.092727 4504.0
1.124864 4504.0
1.1576250000000001 4504.0
1.191016 4504.0
1.225043 4504.0
1.2597120000000002 4504.0
1.2950290000000002 4504.0
1.3310000000000004 4504.0
1.3676310000000003 4504.0
1.4049280000000004 4504.0
1.4428970000000005 4584.0
1.4815440000000004 4584.0
1.5208750000000004 4584.0
1.5608960000000005 4584.0
1.6016129999999997 4584.0
1.6430319999999998 4584.0
1.6851589999999999 4584.0
1.7279999999999998 4584.0
1.771561 4584.0
1.815848 4584.0
1.8608669999999998 4584.0
1.9066239999999999 4584.0
1.953125 5895.0
2.000376 5895.0
2.0483830000000003 5895.0
2.0971520000000003 5895.0
2.1466890000000003 5895.0
2.197 5895.0
2.248091 5895.0
2.2999680000000002 5895.0
2.3526370000000005 5895.0
2.4061040000000005 5895.0
2.4603750000000004 5895.0
2.5154560000000004 5895.0
2.5713530000000007 5895.0
2.628072000000001 5994.0
2.685619000000001 5994.0
2.7440000000000007 5994.0
2.8032210000000006 5994.0
2.8632879999999994 5994.0
2.9242069999999996 5994.0
2.9859839999999997 5994.0
3.048625 5994.0
3.1121359999999996 5994.0
3.176523 5994.0
3.241792 5994.0
3.307949 5994.0
3.375 5994.0
3.442951 30996.0
3.5118080000000003 30996.0
3.5815770000000002 30996.0
3.652264 30996.0
3.7238750000000005 30996.0
3.7964160000000002 30996.0
3.8698930000000002 30996.0
3.9443120000000005 30996.0
4.019679000000001 30996.0
4.096000000000001 30996.0
4.173281000000001 30996.0
4.251528 30996.0
4.330747000000001 31281.0
4.410944000000001 31281.0
4.4921250000000015 31281.0
4.574296000000001 31281.0
4.657463000000002 31281.0
4.741631999999999 31281.0
4.826809 31281.0
4.912999999999999 31281.0
5.000210999999999 31281.0
5.088448 31281.0
5.1777169999999995 31281.0
5.268024 31281.0
5.359375 35712.0
5.451776 35712.0
5.5452330000000005 35712.0
5.6397520000000005 35712.0
5.735339000000001 35712.0
5.832000000000001 35712.0
5.929741000000001 35712.0
6.028568000000001 35712.0
6.128487000000001 35712.0
6.229504 35712.0
6.331625000000001 35712.0
6.434856000000001 35712.0
6.539203000000001 35712.0
6.644672000000001 36032.0
6.7512690000000015 36032.0
6.859000000000002 36032.0
6.9678710000000015 36032.0
7.0778880000000015 36032.0
7.189056999999999 36032.0
7.301384 36032.0
7.414874999999999 36032.0
7.529535999999999 36032.0
7.645372999999999 36032.0
7.762392 36032.0
7.880599 36032.0
8.0 36032.0
8.120600999999997 36032.0
8.242408000000001 36032.0
8.365426999999997 36032.0
8.489664000000001 36032.0
8.615124999999997 36032.0
8.741815999999995 36032.0
8.869742999999998 36032.0
8.998911999999995 36032.0
9.129328999999998 36032.0
9.260999999999996 36032.0
9.393930999999998 36032.0
9.528127999999995 36032.0
9.663597 36352.0
9.800343999999996 36352.0
9.938374999999999 36352.0
10.077695999999996 36352.0
10.218312999999998 36352.0
10.360231999999996 36352.0
10.503459 36352.0
10.647999999999996 36352.0
10.793861 36352.0
10.941047999999997 36352.0
11.089567 36352.0
11.239423999999996 36352.0
11.390625 41315.0
11.543175999999997 41315.0
11.697083000000001 41315.0
11.852351999999996 41315.0
12.008989 41315.0
12.166999999999998 41315.0
12.326391000000001 41315.0
12.487167999999997 41315.0
12.649336999999994 41315.0
12.812903999999998 41315.0
12.977874999999994 41315.0
13.144255999999999 41315.0
13.312052999999993 41315.0
13.481271999999999 41672.0
13.651918999999994 41672.0
13.823999999999998 41672.0
13.997520999999995 41672.0
14.172488 41672.0
14.348906999999995 41672.0
14.526784 41672.0
14.706124999999995 41672.0
14.886935999999999 41672.0
15.069222999999996 41672.0
15.252991999999999 41672.0
15.438248999999995 41672.0
15.625 110058.0
15.813250999999996 110058.0
16.003008 110058.0
16.194276999999996 110058.0
16.387064000000002 110058.0
16.581374999999998 110058.0
16.777216000000003 110058.0
16.974592999999995 110058.0
17.17351199999999 110058.0
17.373979 110058.0
17.575999999999993 110058.0
17.779580999999997 110058.0
17.984727999999993 110058.0
18.191446999999997 110725.0
18.399743999999995 110725.0
18.609624999999998 110725.0
18.821095999999994 110725.0
19.034163 110725.0
19.248831999999993 110725.0
19.465108999999998 110725.0
19.682999999999993 110725.0
19.902511 110725.0
20.123647999999996 110725.0
20.346417 110725.0
20.570823999999995 110725.0
20.796875 120888.0
21.024575999999996 120888.0
21.253933 120888.0
21.484951999999996 120888.0
21.717639000000002 120888.0
21.951999999999995 120888.0
22.188041000000002 120888.0
22.425767999999998 120888.0
22.665186999999992 120888.0
22.906303999999995 120888.0
23.14912499999999 120888.0
23.393655999999996 120888.0
23.639902999999993 120888.0
23.887871999999998 121608.0
24.137568999999992 121608.0
24.389 121608.0
24.642170999999994 121608.0
24.897087999999997 121608.0
25.15375699999999 121608.0
25.412184 121608.0
25.67237499999999 121608.0
25.934336 121608.0
26.198072999999994 121608.0
26.463592 121608.0
26.730898999999994 121608.0
27.0 121608.0


==> images/plot/example_2_output_x3.txt <==
1.0000000000000002e-06 0.004504000000000001
8.000000000000001e-06 0.03603200000000001
2.6999999999999996e-05 0.12160799999999998
6.400000000000001e-05 0.28825600000000007
0.00012500000000000003 0.5630000000000002
0.00021600000000000005 0.9728640000000002
0.0003429999999999999 1.5448719999999994
0.0005120000000000001 2.3060480000000005
0.0007289999999999999 3.283416
0.0009999999999999998 4.504
0.001331 5.9948239999999995
0.0017279999999999997 7.782911999999999
0.002197 9.895288
0.0027440000000000008 12.358976000000004
0.0033750000000000017 15.201000000000008
0.004096000000000001 18.448384000000004
0.004913000000000001 22.128152000000004
0.005832000000000002 26.26732800000001
0.0068590000000000005 30.892936000000002
0.008000000000000002 36.03200000000001
0.009261000000000002 41.71154400000001
0.010648 47.958591999999996
0.012167 54.800168000000006
0.013824000000000003 62.26329600000001
0.015625 70.375
0.017576 79.162304
0.019683000000000003 88.65223200000001
0.021952000000000006 98.87180800000003
0.024389000000000008 109.84805600000004
0.026999999999999996 121.60799999999999
0.029790999999999998 134.178664
0.032768000000000005 147.58707200000003
0.035937000000000004 161.860248
0.039304000000000006 177.02521600000003
0.04287500000000001 193.10900000000004
0.04665600000000002 210.13862400000008
0.050653 228.141112
0.054872000000000004 247.14348800000002
0.059319000000000004 267.172776
0.06400000000000002 288.2560000000001
0.06892100000000001 310.42018400000006
0.07408800000000001 333.6923520000001
0.079507 358.09952799999996
0.085184 383.66873599999997
0.09112500000000001 410.4270000000001
0.097336 438.40134400000005
0.10382300000000001 467.61879200000004
0.11059200000000002 498.1063680000001
0.11764899999999999 529.891096
0.125 563.0
0.13265100000000002 597.4601040000001
0.140608 633.298432
0.148877 670.542008
0.15746400000000002 709.2178560000001
0.16637500000000005 749.3530000000002
0.17561600000000005 790.9744640000002
0.18519300000000005 834.1092720000003
0.19511200000000006 878.7844480000003
0.20537899999999998 925.0270159999999
0.21599999999999997 972.8639999999999
0.226981 1022.322424
0.23832799999999998 1073.429312
0.250047 1126.211688
0.26214400000000004 1180.6965760000003
0.274625 1236.911
0.28749600000000003 1294.881984
0.30076300000000006 1354.6365520000002
0.31443200000000004 1416.2017280000002
0.3285090000000001 1479.6045360000005
0.3430000000000001 1544.8720000000003
0.3579110000000001 1612.0311440000005
0.37324799999999997 1681.108992
0.38901699999999995 1752.1325679999998
0.405224 1825.128896
0.421875 1900.125
0.43897600000000003 1977.1479040000002
0.456533 2056.224632
0.47455200000000003 2137.382208
0.49303900000000006 2220.647656
0.5120000000000001 2306.0480000000007
0.531441 2393.6102640000004
0.5513680000000001 2483.3614720000005
0.5717870000000002 2575.3286480000006
0.5927040000000001 2669.5388160000007
0.6141249999999999 2766.019
0.636056 2864.7962239999997
0.658503 2965.8975119999996
0.681472 3069.3498879999997
0.7049690000000001 3175.1803760000003
0.7290000000000001 3283.4160000000006
0.7535710000000001 3394.0837840000004
0.778688 3507.2107520000004
0.8043570000000001 3622.8239280000003
0.8305840000000001 3740.9503360000003
0.8573750000000002 3861.617000000001
0.8847360000000002 3984.8509440000007
0.912673 4110.679192
0.9411919999999999 4239.128768
0.970299 4370.226696
1.0 4504.0
1.0303010000000001 4640.475704
1.0612080000000002 4779.680832000001
1.092727 4921.642408
1.124864 5066.387456
1.1576250000000001 5213.943
1.191016 5364.336064
1.225043 5517.593672000001
1.2597120000000002 5673.742848000001
1.2950290000000002 5832.810616000001
1.3310000000000004 5994.824000000001
1.3676310000000003 6159.810024000001
1.4049280000000004 6327.795712000002
1.4428970000000005 6498.8080880000025
1.4815440000000004 6672.874176000002
1.5208750000000004 6850.021000000002
1.5608960000000005 7030.275584000003
1.6016129999999997 7213.664951999999
1.6430319999999998 7400.216127999999
1.6851589999999999 7589.956135999999
1.7279999999999998 7782.911999999999
1.771561 7979.110744
1.815848 8178.579392
1.8608669999999998 8381.344968
1.9066239999999999 8587.434496
1.953125 8796.875
2.000376 9009.693504
2.0483830000000003 9225.917032000001
2.0971520000000003 9445.572608000002
2.1466890000000003 9668.687256000001
2.197 9895.288
2.248091 10125.401864
2.2999680000000002 10359.055872
2.3526370000000005 10596.277048000002
2.4061040000000005 10837.092416000001
2.4603750000000004 11081.529000000002
2.5154560000000004 11329.613824000002
2.5713530000000007 11581.373912000003
2.628072000000001 11836.836288000004
2.685619000000001 12096.027976000003
2.7440000000000007 12358.976000000002
2.8032210000000006 12625.707384000003
2.8632879999999994 12896.249151999997
2.9242069999999996 13170.628327999999
2.9859839999999997 13448.871936
3.048625 13731.007
3.1121359999999996 14017.060543999998
3.176523 14307.059592
3.241792 14601.031168
3.307949 14899.002295999999
3.375 15201.0
3.442951 15507.051303999999
3.5118080000000003 15817.183232000001
3.5815770000000002 16131.422808000001
3.652264 16449.797056
3.7238750000000005 16772.333000000002
3.7964160000000002 17099.057664
3.8698930000000002 17429.998072000002
3.9443120000000005 17765.181248
4.019679000000001 18104.634216000002
4.096000000000001 18448.384000000005
4.173281000000001 18796.457624000006
4.251528 19148.882112000003
4.330747000000001 19505.684488000003
4.410944000000001 19866.891776000004
4.4921250000000015 20232.531000000006
4.574296000000001 20602.629184000005
4.657463000000002 20977.213352000006
4.741631999999999 21356.310527999995
4.826809 21739.947736
4.912999999999999 22128.152
5.000210999999999 22520.950343999997
5.088448 22918.369791999998
5.1777169999999995 23320.437368
5.268024 23727.180095999996
5.359375 24138.625
5.451776 24554.799103999998
5.5452330000000005 24975.729432000004
5.6397520000000005 25401.443008000002
5.735339000000001 25831.966856000003
5.832000000000001 26267.328000000005
5.929741000000001 26707.553464000004
6.028568000000001 27152.670272000003
6.128487000000001 27602.705448000004
6.229504 28057.686016000003
6.331625000000001 28517.639000000003
6.434856000000001 28982.591424000002
6.539203000000001 29452.570312000007
6.644672000000001 29927.602688000003
6.7512690000000015 30407.715576000006
6.859000000000002 30892.93600000001
6.9678710000000015 31383.290984000007
7.0778880000000015 31878.807552000006
7.189056999999999 32379.512727999998
7.301384 32885.433536
7.414874999999999 33396.596999999994
7.529535999999999 33913.030144
7.645372999999999 34434.759992
7.762392 34961.813568
7.880599 35494.217896
8.0 36032.0
8.120600999999997 36575.18690399999
8.242408000000001 37123.805632
8.365426999999997 37677.883207999985
8.489664000000001 38237.44665600001
8.615124999999997 38802.52299999999
8.741815999999995 39373.139263999976
8.869742999999998 39949.32247199999
8.998911999999995 40531.09964799998
9.129328999999998 41118.497815999996
9.260999999999996 41711.54399999998
9.393930999999998 42310.265223999995
9.528127999999995 42914.68851199998
9.663597 43524.840888
9.800343999999996 44140.74937599998
9.938374999999999 44762.44099999999
10.077695999999996 45389.942783999984
10.218312999999998 46023.281751999995
10.360231999999996 46662.48492799998
10.503459 47307.579335999995
10.647999999999996 47958.59199999998
10.793861 48615.549944
10.941047999999997 49278.48019199999
11.089567 49947.409768000005
11.239423999999996 50622.36569599998
11.390625 51303.375
11.543175999999997 51990.46470399999
11.697083000000001 52683.661832000005
11.852351999999996 53382.99340799998
12.008989 54088.486456
12.166999999999998 54800.16799999999
12.326391000000001 55518.065064
12.487167999999997 56242.204671999985
12.649336999999994 56972.61384799997
12.812903999999998 57709.31961599999
12.977874999999994 58452.34899999997
13.144255999999999 59201.72902399999
13.312052999999993 59957.48671199997
13.481271999999999 60719.64908799999
13.651918999999994 61488.243175999974
13.823999999999998 62263.295999999995
13.997520999999995 63044.83458399998
14.172488 63832.885952
14.348906999999995 64627.47712799998
14.526784 65428.635136
14.706124999999995 66236.38699999997
14.886935999999999 67050.759744
15.069222999999996 67871.78039199999
15.252991999999999 68699.475968
15.438248999999995 69533.87349599999
15.625 70375.0
15.813250999999996 71222.88250399998
16.003008 72077.548032
16.194276999999996 72939.02360799999
16.387064000000002 73807.33625600001
16.581374999999998 74682.51299999999
16.777216000000003 75564.58086400002
16.974592999999995 76453.56687199998
17.17351199999999 77349.49804799996
17.373979 78252.401416
17.575999999999993 79162.30399999997
17.779580999999997 80079.23282399999
17.984727999999993 81003.21491199997
18.191446999999997 81934.27728799998
18.399743999999995 82872.44697599998
18.609624999999998 83817.75099999999
18.821095999999994 84770.21638399997
19.034163 85729.870152
19.248831999999993 86696.73932799997
19.465108999999998 87670.85093599999
19.682999999999993 88652.23199999996
19.902511 89640.90954400001
20.123647999999996 90636.91059199999
20.346417 91640.262168
20.570823999999995 92650.99129599998
20.796875 93669.125
21.024575999999996 94694.69030399999
21.253933 95727.714232
21.484951999999996 96768.22380799998
21.717639000000002 97816.246056
21.951999999999995 98871.80799999998
22.188041000000002 99934.93666400001
22.425767999999998 101005.659072
22.665186999999992 102084.00224799996
22.906303999999995 103169.99321599997
23.14912499999999 104263.65899999996
23.393655999999996 105365.02662399999
23.639902999999993 106474.12311199997
23.887871999999998 107590.975488
24.137568999999992 108715.61077599996
24.389 109848.056
24.642170999999994 110988.33818399998
24.897087999999997 112136.48435199998
25.15375699999999 113292.52152799997
25.412184 114456.476736
25.67237499999999 115628.37699999996
25.934336 116808.249344
26.198072999999994 117996.12079199997
26.463592 119192.01836799999
26.730898999999994 120395.96909599997
27.0 121608.0


==> tables/StatsAug05SparseAlgohex.csv <==
Model;MCraw;MC;MCsparseRaw;MCsparse;MCrawVsMCsparseRaw;MCvsMCsparseRaw;MCvsMCsparse;MCsparseVsMCsparseRaw
armadillo;392;132;207;121;189.4;63.8;109.1;58.5
bone;57;15;25;18;228.0;60.0;83.3;72.0
broken bullet;25;5;11;9;227.3;45.5;55.6;81.8
camille hand;75;26;42;27;178.6;61.9;96.3;64.3
cube sphere;10;4;6;6;166.7;66.7;66.7;100.0
cylinder;11;5;5;5;220.0;100.0;100.0;100.0
fandisk;43;19;17;14;252.9;111.8;135.7;82.4
fanpart;5;3;5;3;100.0;60.0;100.0;60.0
joint;54;15;21;14;257.1;71.4;107.1;66.7
kitten;77;19;53;30;145.3;35.8;63.3;56.6
prisma;3;2;2;2;150.0;100.0;100.0;100.0
rockerarm;217;78;183;114;118.6;42.6;68.4;62.3
sculpture;27;13;18;13;150.0;72.2;100.0;72.2
sphere;7;2;5;2;140.0;40.0;100.0;40.0
tetrahedron;4;2;3;2;133.3;66.7;100.0;66.7

